Jewel Optics I: non-redundant Fizeau beam combination without the guilt

The enduring technique of aperture masking interferometry, now more than 150 years old, is still widely practised today for it opens a window of high angular resolution astronomy that remains difficult to access by any competing technology. However, the requirement to apodise the pupil into a non-redundant array dramatically limits the throughput, typically to $\sim$10\% or less. This in turn has a dramatic impact on sensitivity, limiting observational reach to only bright science targets. This paper presents "Jewel Optics", a technology that leverages the gains in signal fidelity conferred by non-redundant Fizeau beam combination without the sensitivity penalty incurred by traditional aperture masks. Our approach fragments the pupil into several sets of sparse-array non-redundant patterns, each of which is encoded onto a unique phase wedge. After extensive searching, solutions could be found where all individual sets are fully non-redundant while fully tiling the available area of the input pupil. Each pattern is assigned a common phase wedge which diverts light from those sub-apertures onto a unique, defined region of the detector. We demonstrate a prototype designed for use in the VAMPIRES instrument at the Subaru telescope and find excellent agreement between the design and lab results. We discuss a design refinement for producing fully achromatic Jewel Optics, and finally we highlight the potential for future work with these optical components.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex

Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
